Towards Large-scale Inconsistency Measurement

We investigate the problem of inconsistency measurement on large knowledge bases by considering stream-based inconsistency measurement, i.e., we investigate inconsistency measures that cannot consider a knowledge base as a whole but process it within a stream. For that, we present, first, a novel inconsistency measure that is apt to be applied to the streaming case and, second, stream-based approximations for the new and some existing inconsistency measures. We conduct an extensive empirical analysis on the behavior of these inconsistency measures on large knowledge bases, in terms of runtime, accuracy, and scalability. We conclude that for two of these measures, the approximation of the new inconsistency measure and an approximation of the contension inconsistency measure, large-scale inconsistency measurement is feasible.

==> data/base_inc_stream-c1.txt <==
#iteration	Inconsistency value
0	5.5
100	5.5
200	5.5
300	5.5
400	5.5
500	5.5
600	5.5
700	5.5
800	5.5
900	5.5
1000	5.5
1200	5.5
1300	5.5
1400	5.5
1500	5.5
1600	5.5
1700	5.5
1800	5.5
1900	5.5
2000	5.5
2200	5.5
2300	5.5
2400	5.5
2500	5.5
2600	5.5
2700	5.5
2800	5.5
2900	5.5
3000	5.5
3200	5.5
3300	5.5
3400	5.5
3500	5.5
3600	5.5
3700	5.5
3800	5.5
3900	5.5
4000	5.5

==> data/base_inc_stream-hs1.txt <==
#iteration	Inconsistency value
0	5.5
100	5.5
200	5.5
300	5.5
400	5.5
500	5.5
600	5.5
700	5.5
800	5.5
900	5.5
1000	5.5
1200	5.5
1300	5.5
1400	5.5
1500	5.5
1600	5.5
1700	5.5
1800	5.5
1900	5.5
2000	5.5
2200	5.5
2300	5.5
2400	5.5
2500	5.5
2600	5.5
2700	5.5
2800	5.5
2900	5.5
3000	5.5
3200	5.5
3300	5.5
3400	5.5
3500	5.5
3600	5.5
3700	5.5
3800	5.5
3900	5.5
4000	5.5

==> data/base_inc_wmi1.txt <==
#iteration	Inconsistency value
0	20
100	20
200	20
300	20
400	20
500	20
600	20
700	20
800	20
900	20
1000	20
1200	20
1300	20
1400	20
1500	20
1600	20
1700	20
1800	20
1900	20
2000	20
2200	20
2300	20
2400	20
2500	20
2600	20
2700	20
2800	20
2900	20
3000	20
3200	20
3300	20
3400	20
3500	20
3600	20
3700	20
3800	20
3900	20
4000	20

==> data/base_inc_wmic1.txt <==
#iteration	Inconsistency value
0	5
100	5
200	5
300	5
400	5
500	5
600	5
700	5
800	5
900	5
1000	5
1200	5
1300	5
1400	5
1500	5
1600	5
1700	5
1800	5
1900	5
2000	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	5
2900	5
3000	5
3200	5
3300	5
3400	5
3500	5
3600	5
3700	5
3800	5
3900	5
4000	5

==> data/mes_inc_stream-c1.txt <==
#iteration	Inconsistency value
0	0
100	0.0
200	1.0998226414528702
300	4.5100000000002405
400	4.41
500	4.2100000100680175
600	4.020002381094535
700	4.286866071798982
800	4.80317491979818
900	4.59
1000	4.54
1100	4.5200000000000005
1200	4.64081996955553
1300	4.627483038533693
1400	4.57
1500	4.59
1600	4.5200000000000005
1700	4.618236596576211
1800	4.54001761227522
1900	4.560000000000018
2000	4.57
2100	4.590563235712946
2200	4.416009073344467
2300	4.5400017858209015
2400	4.591134763774359
2500	4.730000134087802
2600	4.65000000005676
2700	4.728122692378009
2800	4.47
2900	4.5100000000000025
3000	4.57
3100	4.56
3200	4.581525601346067
3300	4.5500000238647475
3400	4.680023784514943
3500	4.54
3600	4.550000000056761
3700	4.648505294541394
3800	4.550001340164195
3900	4.580000000000059
4000	4.520000000077478


==> data/mes_inc_stream-c2.txt <==
#iteration	Inconsistency value
0	0
100	0.0
200	0.9510098665712102
300	4.5
400	4.5
500	4.350000243444883
600	3.8401002261240467
700	4.042684895317901
800	4.5
900	4.5
1000	4.5
1100	4.5
1200	4.586549899638731
1300	4.500000000000001
1400	4.500000000000001
1500	4.500000000000001
1600	4.500000000000001
1700	4.569112535262361
1800	4.5000000000007585
1900	4.500000000000001
2000	4.500000000000001
2100	4.500000000000001
2200	4.568011608265935
2300	4.510000000000004
2400	4.500000000000001
2500	4.500000000000001
2600	4.500000000000001
2700	4.584470944092946
2800	4.550000000000001
2900	4.510000000000001
3000	4.500000000000001
3100	4.500000000000001
3200	4.562315981109794
3300	4.570006018877853
3400	4.500000000000001
3500	4.500000000000001
3600	4.500000000000001
3700	4.553444618152677
3800	4.570010033912956
3900	4.510000000000001
4000	4.500000000000001


==> data/mes_inc_stream-c3.txt <==
#iteration	Inconsistency value
0	0
100	0.0
200	0.878037568778872
300	4.499999999999999
400	4.499999999999999
500	4.499999999999999
600	3.7203167635774377
700	3.953421264198342
800	4.5
900	4.5
1000	4.5
1100	4.5
1200	4.531553532440351
1300	4.5
1400	4.5
1500	4.5
1600	4.5
1700	4.520184931073068
1800	4.5
1900	4.5
2000	4.5
2100	4.5
2200	4.541758849488314
2300	4.500000000000001
2400	4.500000000000001
2500	4.500000000000001
2600	4.500000000000001
2700	4.575477323287584
2800	4.500000000000001
2900	4.500000000000001
3000	4.500000000000001
3100	4.500000000000001
3200	4.548342583497222
3300	4.500000000000001
3400	4.500000000000001
3500	4.500000000000001
3600	4.500000000000001
3700	4.53729108793497
3800	4.500000000000001
3900	4.500000000000001
4000	4.500000000000001


==> data/mes_inc_stream-hs1.txt <==
#iteration	Inconsistency value
0	0
100	3.6356516265882224
200	4.190000001343909
300	4.399857440835789
400	4.480056052919441
500	5.689964927442702
600	5.830031710725707
700	5.910237572640181
800	5.85
900	5.77
1000	5.949975782740389
1100	5.931936864852905
1200	5.95
1300	5.94
1400	5.910000005668898
1500	5.929998618208105
1600	5.900000000000006
1700	5.92
1800	5.897570576027059
1900	5.889999982101439
2000	5.899985868375356
2100	5.88
2200	5.87
2300	5.877626953125
2400	5.89
2500	5.889995237810929
2600	5.870000000000759
2700	5.8800000010079305
2800	5.88
2900	5.860000000179357
3000	5.920038539033979
3100	5.920000000000134
3200	5.88
3300	5.869900190275139
3400	5.84
3500	5.899981432404385
3600	5.9
3700	5.91
3800	5.890000000000101
3900	5.86
4000	5.89


==> data/mes_inc_stream-hs2.txt <==
#iteration	Inconsistency value
0	0
100	3.6080351434087925
200	4.120001004843229
300	4.370695704816158
400	4.448069450331838
500	5.620114738217488
600	5.719999975970612
700	5.840047568179084
800	5.76
900	5.7
1000	5.859990202812486
1100	5.789999999760954
1200	5.87
1300	5.790000023864427
1400	5.76
1500	5.850075017578747
1600	5.850000056568156
1700	5.880563135147095
1800	5.829999999993118
1900	5.76
2000	5.829976173484239
2100	5.810000000000006
2200	5.86
2300	5.8000000010079305
2400	5.78
2500	5.839995605604202
2600	5.8
2700	5.840000000000032
2800	5.819999999999759
2900	5.78
3000	5.819994385151163
3100	5.770178182665652
3200	5.8
3300	5.76
3400	5.73
3500	5.779992879333637
3600	5.77
3700	5.8
3800	5.78
3900	5.78
4000	5.799984104907093


==> data/mes_inc_stream-hs3.txt <==
#iteration	Inconsistency value
0	0
100	3.5612842229805652
200	4.090302669245058
300	4.357570438616083
400	4.399999994846556
500	5.649945118090145
600	5.730004098969149
700	5.92042235136032
800	5.7647861637821896
900	5.663164062925221
1000	5.900904577734123
1100	5.82
1200	5.930000056568291
1300	5.85
1400	5.760000000000136
1500	5.889931512262967
1600	5.83000752192139
1700	5.91
1800	5.850000000000134
1900	5.76421875
2000	5.860963711983609
2100	5.810000000000006
2200	5.8700563813561235
2300	5.8
2400	5.76
2500	5.829966897136834
2600	5.800000000134543
2700	5.85
2800	5.7800000000023966
2900	5.75
3000	5.77999730106771
3100	5.77000040588511
3200	5.79
3300	5.77
3400	5.72
3500	5.789996793659645
3600	5.749249156322765
3700	5.79
3800	5.740000000000075
3900	5.72
4000	5.759999246606807


==> data/mes_inc_stream-wmi1.txt <==
#iteration	Inconsistency value
0	0
100	0
200	0.2
300	0.2134
400	0.2443
500	0.434
600	0.6653
700	0.94534
800	1
900	0.845
1000	0.75
1100	0.86
1200	0.832
1300	0.832
1400	0.7656
1500	0.943
1600	1
1700	0.74
1800	0.97
1900	0.84
2000	0.946
2100	0.953
2200	0.925
2300	0.953
2400	0.989
2500	0.8246
2600	0.8768
2700	1
2800	0.98
2900	0.95
3000	0.968
3100	0.8547
3200	0.917
3300	0.846
3400	0.964
3500	0.963
3600	0.9354
3700	0.826
3800	0.976
3900	1.0
4000	0.96


==> data/mes_inc_stream-wmi2.txt <==
#iteration	Inconsistency value
0	0
100	0.46
200	2.12
300	3.54
400	4.31
500	4.96
600	5
700	5
800	5
900	4.98
1000	4.97
1100	5
1200	5
1300	5.02
1400	5.12
1500	5.01
1600	5
1700	5.12
1800	4.988
1900	4.76
2000	4.789
2100	4.757
2200	4.98
2300	5.01
2400	5.23
2500	5.2
2600	5.1
2700	5.13
2800	5.05
2900	5
3000	5
3100	4.98
3200	4.76
3300	4.89
3400	4.98
3500	5
3600	5
3700	4.877
3800	4.978
3900	5
4000	5


==> data/mes_inc_stream-wmi3.txt <==
#iteration	Inconsistency value
0	0
100	2.8
200	4.1
300	6.2
400	8.98
500	11.02
600	11.0
700	11.23
800	10.99
900	11
1000 10.89	
1100	10.99
1200	10.78
1300	10.67
1400	10.98
1500	10.78
1600	11
1700	11.02
1800	11.22
1900	11
2000	11.12
2100	11.22
2200	11.0
2300	11.1
2400	11
2500	11
2600	10.9
2700	10.9
2800	11.1
2900	11.0
3000	11.0
3100	10.9
3200	10.98
3300	11.01
3400	11.05
3500	11
3600	11.12
3700	10.98
3800	11.02
3900	11
4000	11


==> data/mes_inc_stream-wmic1.txt <==
#iteration	Inconsistency value
0	0
100	0.05
200	0.2
300	0.2
400	0.18
500	0.16
600	0.19
700	0.23
800	0.24
900	0.23
1000	0.24
1100	0.23
1200	0.24
1300	0.24
1400	0.25
1500	0.24
1600	0.23
1700	0.24
1800	0.24
1900	0.25
2000	0.24
2100	0.24
2200	0.24
2300	0.24
2400	0.25
2500	0.24
2600	0.24
2700	0.24
2800	0.25
2900	0.24
3000	0.23
3100	0.24
3200	0.24
3300	0.25
3400	0.24
3500	0.23
3600	0.25
3700	0.24
3800	0.25
3900	0.25
4000	0.24


==> data/mes_inc_stream-wmic2.txt <==
#iteration	Inconsistency value
0	0
100	0.05
200	0.2
300	0.4256
400	0.98458
500	1.0156
600	1.253
700	1.25799
800	1.2468
900	1.2587367
1000	1.25271
1100	1.24
1200	1.244356
1300	1.23
1400	1.26
1500	1.2590
1600	1.22989
1700	1.2487
1800	1.2467
1900	1.25
2000	1.263
2100	1.2456
2200	1.22567
2300	1.24567
2400	1.25567
2500	1.26567
2600	1.25567
2700	1.255567
2800	1.2467
2900	1.2567
3000	1.265675
3100	1.24765
3200	1.253
3300	1.244254
3400	1.257
3500	1.2223
3600	1.2645
3700	1.2622
3800	1.25456471
3900	1.24678
4000	1.2578


==> data/mes_inc_stream-wmic3.txt <==
#iteration	Inconsistency value
0	0
100	0.8
200	1.36
300	1.5
400	2.5
500	2.6
600	2.75
700	2.76
800	2.765
900	2.74
1000	2.79
1100	2.80
1200	2.75
1300	2.76
1400	2.74
1500	2.73
1600	2.75
1700	2.75
1800	2.76
1900	2.73
2000	2.75
2100	2.74
2200	2.74
2300	2.76
2400	2.74
2500	2.75
2600	2.75
2700	2.74
2800	2.745
2900	2.746
3000	2.75
3100	2.76
3200	2.74
3300	2.75
3400	2.75
3500	2.76
3600	2.77
3700	2.77
3800	2.75
3900	2.76
4000	2.74 


==> data/runtime_cumulative_inc_d1.txt <==
#iteration 	runtime
0 0
100	100
200	200
300	350
400	400
500	800
600	1100
700	1200
800	1650
900	2150
1000	2320
1100	3152
1200	3164
1300	3410
1400	4284
1500	4491
1600	5000
1700	5150
1800	6150
1900	7985
2000 8657

==> data/runtime_cumulative_inc_d2.txt <==
#iteration 	runtime
0 0
100	300
200	400
300	550
400	600
500	800
600	900
700	1200
800	2650
900	3150
1000	4320
1100	5152
1200	6164
1300	7410
1400	8284
1500	9491
1600	10000
1700	11500
1800	12150
1900	17985
2000 18657

==> data/runtime_cumulative_inc_stream-hs1.txt <==
#iteration	runtime
0	0
100	11845
200	17386
300	22592
400	27513
500	32394
600	37285
700	42496
800	47390
900	52597
1000	57135
1100	62378
1200	66975
1300	71864
1400	76749
1500	81630
1600	86553
1700	90842
1800	96086
1900	100677
2000	105556


==> data/runtime_cumulative_inc_stream-hs2.txt <==
#iteration	runtime
0	0
100	79873
200	95607
300	105540
400	115271
500	124001
600	131966
700	140657
800	148600
900	156555
1000	164055
1100	171785
1200	179296
1300	186799
1400	194541
1500	202039
1600	209311
1700	217148
1800	225412
1900	233165
2000	240600


==> data/runtime_inc_d1.txt <==
#iteration 	runtime
0 0
100	100
200	200
300	150
400	300
500	400
600	100
700	200
800	150
900	150
1000	320
1100	152
1200	164
1300	410
1400	284
1500	491
1600	1000
1700	150
1800	150
1900	985
2000 657

==> data/runtime_inc_stream-hs1.txt <==
#iteration	runtime
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	1


==> data/runtime_inc_stream-hs2.txt <==
#iteration	runtime
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0


==> data/scalability_hs1.txt <==
#size 	runtime
5000	6.4
10000	12.9
15000	20.1
20000	26.5
25000	32.9
30000	42.1
35000	46.6
40000	55.1
45000	59.6
50000	66.1

==> data/scalability_hs2.txt <==
#size 	runtime
5000	41.033
10000	83.9
15000	124.3
20000	166.9
25000	208.1
30000	250.9
35000	301.2
40000	349.1
45000	398.1
50000	450.2

==> data/scalability_hs3.txt <==
#size 	runtime
5000	200.8
10000	405.3
15000	650.4
20000	860.1
25000	998.1
30000	1190.2
35000	1450.1
40000	1680.4
45000	1890.1
50000	2050
